A latent process model for monitoring progress towards hard-to-measure targets, with applications to mental health and online educational assessments

The recent shift to remote learning and work has aggravated long-standing problems, such as the problem of monitoring the mental health of individuals and the progress of students towards learning targets. We introduce a novel latent process model with a view to monitoring the progress of individuals towards a hard-to-measure target of interest, measured by a set of variables. The latent process model is based on the idea of embedding both individuals and variables measuring progress towards the target of interest in a shared metric space, interpreted as an interaction map that captures interactions between individuals and variables. The fact that individuals are embedded in the same metric space as the target helps assess the progress of individuals towards the target. We demonstrate, with the help of simulations and applications, that the latent process model enables a novel look at mental health and online educational assessments in disadvantaged subpopulations.

==> cover.txt <==
“Since the revision is limited to model interpretation (Section 2.1) and comparisons (Sections 2.5-2.6) and a small simulation study (Section 4.2), without affecting the model and its applications - we hope that a decision could be reached in the near future.”

Lack of independence (2 out of 4 points are taken from reviewer 1): 
This is all the more striking because…This is unusual and we cannot help but feel troubled.

lack of knowledge: network models, logistic regression models (2 out of 4 points cite network models, and reviewer 2 knows nothing about them);

ignorance of the mission of AOAS: a novel look at relevant applications;

unspecified identifiability accusations;

Monotone: wrong, raising troubling questions about the qualifications of reviewer 2: reviewer 2 apparently neither understands network models nor GLMs and hence appears to be unqualified for reviewing our submission

an attempt to curry favors with the AE, 

concern: independent, fair and unbiased review?


